Conditional Encryption with Applications to Secure Personalized Password Typo Correction

We introduce the notion of a conditional encryption scheme as an extension of public key encryption. In addition to the standard public key algorithms ($\mathsf{KG}$, $\mathsf{Enc}$, $\mathsf{Dec}$) for key generation, encryption and decryption, a conditional encryption scheme for a binary predicate $P$ adds a new conditional encryption algorithm $\mathsf{CEnc}$. The conditional encryption algorithm $c=\mathsf{CEnc}_{pk}(c_1,m_2,m_3)$ takes as input the public encryption key $pk$, a ciphertext $c_1 = \mathsf{Enc}_{pk}(m_1)$ for an unknown message $m_1$, a control message $m_2$ and a payload message $m_3$ and outputs a conditional ciphertext $c$. Intuitively, if $P(m_1,m_2)=1$ then the conditional ciphertext $c$ should decrypt to the payload message $m_3$. On the other hand if $P(m_1,m_2) = 0$ then the ciphertext should not leak any information about the control message $m_2$ or the payload message $m_3$ even if the attacker already has the secret decryption key $sk$. We formalize the notion of conditional encryption secrecy and provide concretely efficient constructions for a set of predicates relevant to password typo correction. Our practical constructions utilize the Paillier partially homomorphic encryption scheme as well as Shamir Secret Sharing. We prove that our constructions are secure and demonstrate how to use conditional encryption to improve the security of personalized password typo correction systems such as TypTop. We implement a C++ library for our practically efficient conditional encryption schemes and evaluate the performance empirically. We also update the implementation of TypTop to utilize conditional encryption for enhanced security guarantees and evaluate the performance of the updated implementation.

==> Evaluation/CondEnc/AllCtxtSize.dat <==
L	CtxtSizeOR	CondCtxtSizeOR  CtxtSizeHD	CondCtxtSizeHD  CtxtSizeED	CondCtxtSizeED  CtxtSizeCAPS	CondCtxtSizeCAPS
8	4656	6800    2064	2096    2320	4400    272	304
16	8752	12944   4112	4144    4368	8496    272	304
32	16944	25232   8208	8240    8464	16688    272	304
64	66608	99472   32784	32816   33296	66096   528	560
128	198192	296592   98320	98352   99088	197424   784	816


==> Evaluation/CondEnc/CAPSLKdataL.dat <==
L	Enc	CondEnc	CondDec	CtxtSize	CondCtxtSize
8	2.02	8.82	1.03	272	304
16	2.105	8.95	1.045	272	304
32	2.025	8.825	1.01	272	304
64	11.84	47.36	10.5267	528	560
128	30.56	120.245	28.605	784	816


==> Evaluation/CondEnc/EDOnedataL.dat <==
L	Enc	CondEnc	CondDec	CtxtSize	CondCtxtSiz
8	19.89	84.74	21.65	2320	4400
16	40.45	162.345	51.535	4368	8496
32	134.115	508.08	174.59	8464	16688
64	1071.62	4241.11	1903.15	33296	66096
128	5073.01	20657.5	9711.72	99088	197424


==> Evaluation/CondEnc/HDdataL128_T.dat <==
T	L	Enc	CondEnc	CondDec	CondCtxtSize	CtxtSize
1	128	3724.54	18309	3802.46	98320	98352
2	128	3581.52	17801.7	14833.3	98320	98352
3	128	3459.8	17349.4	650955.625	98320	98352
4	128	5146	23894	5.46384e+09	98320	98352


==> Evaluation/CondEnc/HDdataL16_T.dat <==
T	L	Enc	CondEnc	CondDec	CondCtxtSize	CtxtSize
1	16	53.19	251.83	48.9733	4112	4144
2	16	51.548	249.938	99.164	4112	4144
3	16	43.02	205.16	270.757	4112	4144
4	16	45.32	216.81	832.833	4112	4144


==> Evaluation/CondEnc/HDdataL32_T.dat <==
T	L	Enc	CondEnc	CondDec	CondCtxtSize	CtxtSize
1	32	86.38	415.57	93.08	8208	8240
2	32	90.3267	411.18	487.503	8208	8240
3	32	102.85	485.91	5037.27	8208	8240
4	32	93.88	449.76	33106.5	8208	8240

==> Evaluation/CondEnc/HDdataL64_T.dat <==
T	L	Enc	CondEnc	CondDec	CondCtxtSize	CtxtSize
1	64	1005.14	4992.19	1085.09	32784	32816
2	64	961.63	4615.82	4822.32	32784	32816
3	64	965.64	4773.52	84047.9	32784	32816
4	64	972.21   4845.53 1575765.32  32784	32816


==> Evaluation/CondEnc/HDdataL8_T.dat <==
T	L	Enc	CondEnc	CondDec	CondCtxtSize	CtxtSize
1	8	17.99	78.67	12.115	2064	2096
2	8	17.79	77.52	12.265	2064	2096
3	8	17.265	76.53	12.53	2064	2096
4	8	17.47	76.78	12.435	2064	2096


==> Evaluation/CondEnc/HDdataL_T1.dat <==
T	L	Enc	CondEnc	CondDec	CondCtxtSize	CtxtSize
1	8	17.99	78.67	12.115	2064	2096
1	16	53.19	251.83	48.9733	4112	4144
1	32	86.38	415.57	93.08	8208	8240
1	64	1005.14	4992.19	1085.09	32784	32816
1	128	4434.9	22108.8	4985	98320	98352


==> Evaluation/CondEnc/HDdataL_T2.dat <==
T	L	Enc	CondEnc	CondDec	CondCtxtSize	CtxtSize
2	8	17.79	77.52	12.265	2064	2096
2	16	51.548	249.938	99.164	4112	4144
2	32	90.3267	411.18	487.503	8208	8240
2	64	961.63	4615.82	5022.32	32784	32816
2	128	4463	22156	464180	98320	98352

==> Evaluation/CondEnc/HDdataL_T3.dat <==
T	L	Enc	CondEnc	CondDec	CondCtxtSize	CtxtSize
3	8	17.265	76.53	12.53	2064	2096
3	16	43.02	205.16	270.757	4112	4144
3	32	102.85	485.91	5037.27	8208	8240
3	64	965.64	4773.52	84047.9	32784	32816
3	128	4444	21991	1.89996e+07	98320	98352


==> Evaluation/CondEnc/HDdataL_T4.dat <==
T	L	Enc	CondEnc	CondDec	    CondCtxtSize	CtxtSize
4	8	17.47	76.78	12.435	    2064	2096
4	16	45.32	216     832.833	    4112    4144
4	32	93.88	449.76  33106.5	    8208	8240
4	64  972.21  4845    3575765     32784   32816
4   128	4433	22049   4.86384e+09 98320	98352

==> Evaluation/CondEnc/OPT_HDdataL128_T.dat <==
T	L	Enc	CondEnc	CondDec	CondCtxtSize	CtxtSize
1	128	4426.33	21973.7	1958.67	98320	98352
2	128	4426	22027	13440	98320	98352
3	128	4533	22049	1.75715e+05	98320	98352
4	128	4533	22049   1.86384e+07	98320	98352

==> Evaluation/CondEnc/OPT_HDdataL16_T.dat <==
T	L	Enc	CondEnc	CondDec	CondCtxtSize	CtxtSize
1	16	54.326	254.553	43.042	4112	4144
2	16	52.896	248.53	47.95	4112	4144
3	16	51.246	244.864	70.518	4112	4144
4	16	43.142	206.056	111.394	4112	4144


==> Evaluation/CondEnc/OPT_HDdataL32_T.dat <==
T	L	Enc	CondEnc	CondDec	CondCtxtSize	CtxtSize
1	32	85.3567	409.89	70.4267	8208    8240
2	32	88.37	408.253	137.757	8208    8240
3	32	85.31	407.92	746.32	8208    8240
4	32	98.94	485.98	5452.98	8208    8240


==> Evaluation/CondEnc/OPT_HDdataL64_T.dat <==
T	L	Enc	CondEnc	CondDec	CondCtxtSize	CtxtSize
1	64	956.164	4639.61	926.904	32784	32816
2	64	923.89	4518.11	1779.91	32784	32816
3	64	993.62	4840.98	20515.7	32784	32816
4	64	949.5	4541.6	276182	32784	32816


==> Evaluation/CondEnc/OPT_HDdataL8_T.dat <==
T	L	Enc	CondEnc	CondDec	CondCtxtSize	CtxtSize
1	8	17.095	74.52	11.445	2064	2096
2	8	17.5	78.4	12.485	2064	2096
3	8	17.4	76.825	12.51	2064	2096
4	8	17.465	77.695	12.72	2064	2096


==> Evaluation/CondEnc/OPT_HDdataL_T1.dat <==
T	L	Enc	CondEnc	CondDec	CondCtxtSize	CtxtSize
1	8	17.095	74.52	11.445	2064	2096
1	16	54.326	254.553	43.042	4112	4144
1	32	85.3567	409.89	70.4267	8208	8240
1	64	956.164	4639.61	926.904	32784	32816
1	128	4426.33	21973.7	4958.67	98320	98352


==> Evaluation/CondEnc/OPT_HDdataL_T2.dat <==
T	L	Enc	CondEnc	CondDec	CondCtxtSize	CtxtSize
2	8	17.5	78.4	12.485	2064	2096
2	16	52.896	248.53	47.95	4112	4144
2	32	88.37	408.253	137.757	8208	8240
2	64	923.89	4518.11	1779.91	32784	32816
2	128	4426	22027	42440	98320	98352


==> Evaluation/CondEnc/OPT_HDdataL_T3.dat <==
T	L	Enc	CondEnc	CondDec	CondCtxtSize	CtxtSize
3	8	17.4	76.825	12.51	2064	2096
3	16	51.246	244.864	70.518	4112	4144
3	32	85.31	407.92	746.32	8208	8240
3	64	993.62	4840.98	20515.7	32784	32816
3	128	4533	22049	1.75715e+06	98320	128


==> Evaluation/CondEnc/OPT_HDdataL_T4.dat <==
T	L	Enc	CondEnc	CondDec	CondCtxtSize	CtxtSize
4	8	17.465	77.695	12.72	2064	2096
4	16	43.142	206.056	111.394	4112	4144
4	32	98.94	485.98	5452.98	8208	8240
4	64	949.5	4541.6	276182	32784	32816
4	128	4533	22049	1.86384e+07		98320	98352


==> Evaluation/CondEnc/ORdataL.dat <==
L	Enc	CondEnc	CondDec	CtxtSize	CondCtxtSize
8	57.57	243.715	16.69	4656	6800
16	94.155	396.015	104.945	8752	12944
32	158.15	645.945	261.44	16944	25232
64	1522.23	6720.63	3193.83	66608	99472
128	8271.74	37750.6	25104.5	198192	296592


==> Evaluation/CondEnc/ORdataL1.dat <==
L	Enc	CondEnc	CondDec	CtxtSize	CondCtxtSize
8	57.57	243.715	16.69	4656	6800
16	106.6	453.87	212	8752	12944
32	190	683.65	275	16944	25232
64	1929	8359.43	3167	66608	99472
128	9189.65	41009.5 48755	198192	296592


==> Evaluation/TypTop/TyptopCondOPT.dat <==
TypTopType	usrLoginNotif	TotalProcessingTimeCorrectLogin	TotalProcessingTimeIncorrectLogin	ProcessWaitListContainsValidTypo	WaitListSize
TypTopCondEncNonOptimized	0	22238	572	19618	492
TypTopCondEncOptimized	0	18425	567	15960	492
TypTopCondEncOptimized	0	18755	596	16727	492
TypTopCondEncOptimized	0	18656	580	16914	492
TypTopCondEncNonOptimized	0	22075	584	22069	492
TypTopType	usrLoginNotif	Init	TotalProcessingTimeCorrectLogin	TotalProcessingTimeIncorrectLogin	ProcessWaitListContainsValidTypo	WaitListSize
TypTopCondEncNonOptimized	11900	154	21994	581	19131	492
TypTopType	usrLoginNotif	Init	TotalProcessingTimeCorrectLogin	TotalProcessingTimeIncorrectLogin	ProcessWaitListContainsValidTypo	WaitListSize
TypTopCondEncNonOptimized	12072	166	22330	603	19160	492
TypTopCondEncNonOptimized	11621	149	22086	580	19119	492
TypTopCondEncNonOptimized	11719	166	22590	593	19281	492
TypTopCondEncOptimized	11463	158	18468	573	16160	492
TypTopCondEncOptimized	12506	163	18923	603	16525	492
TypTopCondEncOptimized	11914	166	18662	604	16294	492
TypTopCondEncOptimized	11633	155	18335	574	16102	492
TypTopCondEncOptimized-MHF	16522	3872	19694	5578	20251	492
TypTopCondEncOptimized-MHF	17020	4255	21304	5778	20227	492
TypTopCondEncOptimized-MHF	17784	4044	20446	6108	20680	492
TypTopCondEncOptimized-MHF	17391	4460	22942	7581	22848	492
TypTopCondEncNonOptimized-MHF	16724	3824	23395	6220	24506	492
TypTopCondEncNonOptimized-MHF	16647	3768	22866	5624	29485	492
TypTopCondEncNonOptimized-MHF	17036	3886	23290	5515	23602	492
TypTopCondEncNonOptimized-MHF	11347	0	22331	518	90112	492
TypTopCondEncNonOptimized-MHF	10697	0	21458	520	22514	492
TypTopCondEncNonOptimized-MHF	10551	0	21545	516	28350	492
TypTopCondEncNonOptimized-MHF	11120	0	21928	533	56388	492
TypTopCondEncNonOptimized-MHF	11495	0	22165	546	393680	492
TypTopCondEncNonOptimized-MHF	11062	0	21478	532	18808	492
TypTopCondEncNonOptimized-MHF	11623	0	21915	547	18517	492
TypTopCondEncNonOptimized-MHF	12578	0	26016	621	38390	492
TypTopCondEncNonOptimized-MHF	11262	0	21966	560	27809	492
TypTopCondEncNonOptimized-MHF	13412	0	29887	810	27044	492
TypTopType	Init	usrLoginNotif(Correct)	usrLoginNotif(Incorrect)	TotalProcessingTimeCorrectLogin	TotalProcessingTimeIncorrectLogin	ProcessWaitListContainsValidTypo	WaitListSize
TypTopCondEncOptimized	17504	0	383	27182	1072	29689	492
TypTopType	Init	usrLoginNotif(Correct)	usrLoginNotif(Incorrect)	TotalProcessingTimeCorrectLogin	TotalProcessingTimeIncorrectLogin	ProcessWaitListContainsValidTypo	WaitListSize
TypTopType	Init	usrLoginNotif(Correct)	usrLoginNotif(Incorrect)	TotalProcessingTimeCorrectLogin	TotalProcessingTimeIncorrectLogin	ProcessWaitListContainsValidTypo	WaitListSize
TypTopCondEncOptimized	13260	27(micro)	0	24507	720	20714	492
TypTopType	Init	usrLoginNotif(Correct)	usrLoginNotif(Incorrect)	TotalProcessingTimeCorrectLogin	TotalProcessingTimeIncorrectLogin	ProcessWaitListContainsValidTypo	WaitListSize
TypTopType	Init	usrLoginNotif(Correct)	usrLoginNotif(Incorrect)	TotalProcessingTimeCorrectLogin	TotalProcessingTimeIncorrectLogin	ProcessWaitListContainsValidTypo	WaitListSize
TypTopType	Init	usrLoginNotif(Correct)	usrLoginNotif(Incorrect)	TotalProcessingTimeCorrectLogin	TotalProcessingTimeIncorrectLogin	ProcessWaitListContainsValidTypo	WaitListSize
TypTopCondEncOptimized	13286	40(micro)	0	23978	755	20854	492
TypTopType	Init	usrLoginNotif(Correct)	usrLoginNotif(Incorrect)	TotalProcessingTimeCorrectLogin	TotalProcessingTimeIncorrectLogin	ProcessWaitListContainsValidTypo	WaitListSize
TypTopCondEncOptimized	14430	38(micro)	350	20748	691	19520	492
TypTopType	Init	usrLoginNotif(Correct)	usrLoginNotif(Incorrect)	TotalProcessingTimeCorrectLogin	TotalProcessingTimeIncorrectLogin	ProcessWaitListContainsValidTypo	WaitListSize
TypTopCondEnc	11916	36(micro)	378	28647	937	28657	492
TypTopType	Init	usrLoginNotif(Correct)	usrLoginNotif(Incorrect)	TotalProcessingTimeCorrectLogin	TotalProcessingTimeIncorrectLogin	ProcessWaitListContainsValidTypo	WaitListSize
TypTopType	Init	usrLoginNotif(Correct)	usrLoginNotif(Incorrect)	TotalProcessingTimeCorrectLogin	TotalProcessingTimeIncorrectLogin	ProcessWaitListContainsValidTypo	WaitListSize
TypTopCondEnc(mhf)	19138	0(micro)	6	27454	8191	44130	492
TypTopType	Init	usrLoginNotif(Correct)	usrLoginNotif(Incorrect)	TotalProcessingTimeCorrectLogin	TotalProcessingTimeIncorrectLogin	ProcessWaitListContainsValidTypo	WaitListSize
TypTopCondEnc(mhf)	24688	931(micro)	6	27508	10073	53076	492
TypTopType	Init	usrLoginNotif(Correct)	usrLoginNotif(Incorrect)	TotalProcessingTimeCorrectLogin	TotalProcessingTimeIncorrectLogin	ProcessWaitListContainsValidTypo	WaitListSize
TypTopCondEnc(mhf/opt)	26433	1132(micro)	6	29294	7147	38809	492


==> Evaluation/TypTop/TyptopCondOPT1.dat <==
TypTopType	usrLoginNotif	TotalProcessingTimeCorrectLogin	TotalProcessingTimeIncorrectLogin	ProcessWaitListContainsValidTypo	WaitListSize
TypTopCondEncNonOptimized	0	22238	572	19618	492
TypTopCondEncOptimized	0	18425	567	15960	492
TypTopCondEncOptimized	0	18755	596	16727	492
TypTopCondEncOptimized	0	18656	580	16914	492
TypTopCondEncNonOptimized	0	22075	584	22069	492
TypTopType	usrLoginNotif	Init	TotalProcessingTimeCorrectLogin	TotalProcessingTimeIncorrectLogin	ProcessWaitListContainsValidTypo	WaitListSize
TypTopCondEncNonOptimized	11900	154	21994	581	19131	492
TypTopType	usrLoginNotif	Init	TotalProcessingTimeCorrectLogin	TotalProcessingTimeIncorrectLogin	ProcessWaitListContainsValidTypo	WaitListSize
TypTopCondEncNonOptimized	12072	166	22330	603	19160	492
TypTopCondEncNonOptimized	11621	149	22086	580	19119	492
TypTopCondEncNonOptimized	11719	166	22590	593	19281	492
TypTopCondEncOptimized	11463	158	18468	573	16160	492
TypTopCondEncOptimized	12506	163	18923	603	16525	492
TypTopCondEncOptimized	11914	166	18662	604	16294	492
TypTopCondEncOptimized	11633	155	18335	574	16102	492
TypTopCondEncOptimized-MHF	16522	3872	19694	5578	20251	492
TypTopCondEncOptimized-MHF	17020	4255	21304	5778	20227	492
TypTopCondEncOptimized-MHF	17784	4044	20446	6108	20680	492
TypTopCondEncOptimized-MHF	17391	4460	22942	7581	22848	492
TypTopCondEncNonOptimized-MHF	16724	3824	23395	6220	24506	492
TypTopCondEncNonOptimized-MHF	16647	3768	22866	5624	29485	492


==> cryptobib/changes.txt <==
* 2021-03-16
SODA 2021

* 2021-03-02
ICISC 2020, TCHES 2021 (Issue 2), JC 2021 (Number 2)

* 2021-02-08
COSADE 2020, ITCS 2021

* 2021-02-01
FOCS 2020, JC 2021 (Number 1), PoPETS 2021 (Number 1)

* 2020-12-18
ASIACRYPT 2020, CANS 2020, ICICS 2020, INDOCRYPT 2020, ISC 2020, LATIN 2020, PROVSEC 2020, TCC 2020, WISA 2020

* 2020-12-04
TCHES 2021 (Issue 1)

* 2020-12-01
EPRINT 2020 (up to 2020/1496)

* 2020-11-30
CSF 2007-2020

* 2020-11-09
ASIACCS 2020, CCS 2020, PoPETS 2020 (Number 4)

* 2020-09-30
ACNS 2020 (Part II), PoPETS 2020

* 2020-09-17
ESORICS 2020, NDSS 2020, SCN 2020, TRUSTBUS 2020

* 2020-09-03
ACNS 2020 (Part I), IEEE SP 2020, IWSEC 2020, JCEng 2020 (Number 3), PODC 2020, TCHES 2020 (Issue 4)

* 2020-08-20
FC 2020, FCW 2020, USENIX 2020

* 2020-08-13
ACISP 2020, CRYPTO 2020

* 2020-07-28
ToSC 2019 (Issue 4), ToSC 2020 (Issues 1-2), TOSC 2020 (NIST Special Issue)

* 2020-07-24
AFRICACRYPT 2020, ICALP 2020 

* 2020-07-02
TCHES 2020 (Issue 3)

* 2020-06-26
ITC 2020, STOC 2020, JC 2020 (Number 3)

* 2020-05-26
FCW 2019, JCEng 2020 (Numbers 1-2), JC 2020 (Number 2)

* 2020-05-05
EUROCRYPT 2020

* 2020-05-03
PKC 2020

* 2020-04-16
ICICS 2019, PQCRYPTO 2020

* 2020-03-20
TCHES 2020 (Issue 2)

* 2020-02-19
ICISC 2019, RSA 2020, JC 2020 (Number 1)

* 2020-02-07
SAC 2019, WISA 2019, SODA 2020

* 2020-01-09
FOCS 2019, ITCS 2020

* 2019-12-29
EPRINT (up to 2019/1483)

* 2019-12-17
IMA 2019, INDOCRYPT 2019

* 2019-11-27
ASIACRYPT 2019, TCC 2019

* 2019-11-20
TCHES 2020 (Issue 1)

* 2019-11-18
ACM CCS 2019, CANS 2019, COSADE 2019, FC 2019, JCEng 2019 (Number 4)

* 2019-10-09
FC 2018, JC 2019 (Number 4), ToSC 2019 (Issue 3)

* 2019-10-03
PROVSEC 2019, IEEE SP 2019

* 2019-09-27
JCEng 2019, PoPETS 2019, USENIX 2019

* 2019-09-19
ASIACCS 2019, ESORICS 2019, LATINCRYPT 2019, PQCRYPTO 2019

* 2019-09-06
ISC 2019, TRUSTBUS 2019

* 2019-08-16
CRYPTO 2019, IWSEC 2019, LATINCRYPT 2017, PODC 2019, JC 2019 (Numbers 2-3), TCHES 2019 (Issue 4)

* 2019-07-18
ICALP 2019

* 2019-07-04
ACISP 2019, AFRICACRYPT 2019

* 2019-06-24
STOC 2019, ToSC 2019 (Issue 2)

* 2019-06-03
ACNS 2019

* 2019-05-21
NIST PQC STANDARDIZATION ROUND 2

* 2019-05-15
EUROCRYPT 2019

* 2019-05-09
WISA 2018, NDSS 2019, TCHES 2019 (Issue 3)

* 2019-04-10
JC 2019 (Number 1), PKC 2019

* 2019-03-07
TCHES 2019 (Issue 2), ToSC 2019 (Issue 1)

* 2019-03-04
RSA 2019

* 2019-02-27
COSADE 2012-2018, FSW 2018, JCEng 2011-2018

* 2019-02-22
USENIX 1993-2018

* 2019-02-20
PETS 2002-2014, PoPETS 2015-2018

* 2019-01-29
ICISC 2018, SAC 2018

* 2019-01-10
ITCS 2019, SODA 2019

* 2019-01-09
JC 2019 (Number 1)

* 2019-01-03
FOCS 2018, INDOCRYPT 2018

* 2018-12-25
ToSC 2018 (Issue 4)

* 2018-11-29
CANS 2017, ICISC 2017

* 2018-11-28
ASIACRYPT 2018

* 2018-11-20
TCC 2018

* 2018-11-15
TCHES 2019 (Issue 1)

* 2018-11-05
TCHES 2018 (Issue 3)

* 2018-10-31
ACM CCS 2018, ICICS 2018

* 2018-10-15
CANS 2018, PROVSEC 2018

* 2018-10-03
JC 2018 (Number 4)

* 2018-09-16
PQCRYPTO 2008-2018

* 2018-09-15
FOCS 1996 (was incomplete), adding DOI to many papers

* 2018-09-13
ASIACCS 2018

* 2018-09-11
ToSC 2018 (Issue 3)

* 2018-09-10
WISA 2017, ACISP 2018, ACNS 2018, CRYPTO 2018, ESORICS 2018, ISC 2018, IWSEC 2018, JC 2018 (Number 3), NDSS 2018, PODC 2018, IEEE SP 2018, SCN 2018, STOC 2018, TRUSTBUS 2018

* 2018-08-12
EPRINT (up to 2018/733)

* 2018-06-05
ToSC 2018 (Issue 2)

* 2018-05-08
TCHES 2018 (Issue 2)

* 2018-04-30
AFRICACRYPT 2018, EUROCRYPT 2018, ICICS 2017, LATIN 2018, RSA 2018 

* 2018-04-06
FC 2017, FCW 2017, ICITS 2017, IMACC 2017, INDOCRYPT 2017, ISC 2017, ITCS 2017, ITCS 2018, NDSS 2017, SAC 2017, PKC 2018, SODA 2018, JC 2018 (Numbers 1-2)

* 2018-03-05
TCHES 2018 (Issue 1 and abbreviations)

* 2018-02-27
ToSC 2018 (Issue 1)


